Mixed-State Long-Range Entanglement from Dimensional Constraints

We present a new mechanism for long-range entanglement (LRE) in strongly symmetric many-body mixed states that does not rely on symmetry anomalies or long-range correlations. Our primary example is the maximally mixed state in the translation-invariant subspace on a one-dimensional ring. This state is LRE because translationally symmetric short-range entangled states span a subspace whose dimension grows only polynomially with system size, whereas the full translation-invariant subspace grows exponentially. We further discuss certain unconventional properties of this state, including logarithmically growing conditional mutual information, strong-to-weak spontaneous symmetry-breaking, and R\'enyi-index-dependent operator-space entanglement. We also construct a geometrically non-local Lindbladian to stabilize this state as the steady state. Our results identify dimensional mismatch as a novel route to LRE that is intrinsic to many-body mixed states.

==> sym_xy_data.txt <==
0.0	0.1666666666666669
0.02004008016032064	0.21619918196870203
0.04008016032064128	0.23759019662691955
0.06012024048096192	0.2545503346701805
0.08016032064128256	0.2694704540918099
0.10020040080160321	0.2832728253660083
0.12024048096192384	0.2964256055647609
0.1402805611222445	0.30918868901690494
0.16032064128256512	0.32172208480405423
0.18036072144288579	0.3341260326109118
0.20040080160320642	0.34646597793593936
0.22044088176352705	0.3587787522878212
0.24048096192384769	0.3710802388764339
0.2605210420841683	0.38337920973401707
0.280561122244489	0.3956736890735428
0.30060120240480964	0.4079538915358511
0.32064128256513025	0.42020849235618096
0.3406813627254509	0.43242139288748216
0.36072144288577157	0.44457553845317194
0.3807615230460922	0.45665472876595603
0.40080160320641284	0.46864091390564244
0.42084168336673344	0.4805189215329967
0.4408817635270541	0.4922740363014265
0.46092184368737477	0.5038927149045381
0.48096192384769537	0.5153649065792263
0.501002004008016	0.5266804397860785
0.5210420841683366	0.5378329310565695
0.5410821643286573	0.5488173447256769
0.561122244488978	0.5596298197268984
0.5811623246492986	0.5702690418066831
0.6012024048096193	0.5807329535411216
0.6212424849699398	0.5910209375062091
0.6412825651302605	0.6011315052971594
0.6613226452905812	0.6110625724511833
0.6813627254509018	0.6208119496546965
0.7014028056112225	0.6303761077899057
0.7214428857715431	0.6397521467518078
0.7414829659318637	0.6489366934144056
0.7615230460921844	0.6579275182646693
0.781563126252505	0.6667234119619636
0.8016032064128257	0.6753246039553396
0.8216432865731463	0.6837333253328113
0.8416833667334669	0.6919531582531834
0.8617234468937875	0.6999895901531339
0.8817635270541082	0.7078488194397298
0.9018036072144289	0.7155379039087324
0.9218436873747495	0.7230635984458077
0.9418837675350702	0.7304322071471177
0.9619238476953907	0.7376488669598238
0.9819639278557114	0.7447174164807793
1.002004008016032	0.751640267921029
1.0220440881763526	0.758418434467033
1.0420841683366733	0.7650518772298085
1.062124248496994	0.771539615015198
1.0821643286573146	0.7778803216221087
1.1022044088176353	0.7840723714684035
1.122244488977956	0.7901144895165338
1.1422845691382766	0.7960056327456011
1.1623246492985972	0.8017455717022847
1.182364729458918	0.8073345824680332
1.2024048096192386	0.8127739037803602
1.222444889779559	0.818065268205662
1.2424849699398797	0.8232112228117515
1.2625250501002003	0.8282145659366715
1.282565130260521	0.8330785587830714
1.3026052104208417	0.8378063709505057
1.3226452905811623	0.8424012412039235
1.342685370741483	0.8468660537919015
1.3627254509018036	0.851203498480576
1.3827655310621243	0.8554158716091093
1.402805611222445	0.8595052296311602
1.4228456913827656	0.8634734425778848
1.4428857715430863	0.8673222716055918
1.4629258517034067	0.8710536367054114
1.4829659318637274	0.8746695354795635
1.503006012024048	0.8781724405712611
1.5230460921843687	0.8815650391661449
1.5430861723446894	0.8848506429529375
1.56312625250501	0.8880328229814847
1.5831663326653307	0.8911157138393704
1.6032064128256514	0.8941036778963369
1.623246492985972	0.8970014093935422
1.6432865731462927	0.8998137810422562
1.6633266533066133	0.902545677659928
1.6833667334669338	0.9052020888030989
1.7034068136272544	0.9077877567826654
1.723446893787575	0.9103073653434179
1.7434869739478958	0.912765190854324
1.7635270541082164	0.9151652097654436
1.783567134268537	0.9175109280970866
1.8036072144288577	0.9198052684739225
1.8236472945891784	0.922050681137085
1.843687374749499	0.9242488832319532
1.8637274549098197	0.9264011034326395
1.8837675350701404	0.9285079239779921
1.9038076152304608	0.9305694114348556
1.9238476953907815	0.9325852467769804
1.9438877755511021	0.934554629377331
1.9639278557114228	0.936476597800556
1.9839679358717435	0.9383499382612533
2.004008016032064	0.9401733679220997
2.024048096192385	0.9419456905721664
2.0440881763527052	0.9436657185713033
2.064128256513026	0.9453325552053999
2.0841683366733466	0.9469455436791407
2.1042084168336674	0.9485043301379595
2.124248496993988	0.9500090153604734
2.1442885771543088	0.9514599930093331
2.164328657314629	0.9528580996377918
2.18436873747495	0.9542045441870349
2.2044088176352705	0.9555007798502199
2.224448897795591	0.9567485991620286
2.244488977955912	0.9579499398357905
2.2645290581162323	0.9591068533935745
2.284569138276553	0.9602215236125939
2.3046092184368736	0.9612960537447378
2.3246492985971945	0.9623325581098411
2.344689378757515	0.9633331119464672
2.364729458917836	0.964299610076715
2.3847695390781563	0.9652339239394689
2.404809619238477	0.9661378088727278
2.4248496993987976	0.9670128451379354
2.444889779559118	0.9678605893819675
2.464929859719439	0.9686824666233875
2.4849699398797593	0.9694797606272375
2.50501002004008	0.9702537371733954
2.5250501002004007	0.971005536975146
2.5450901803607215	0.9717361911641128
2.565130260521042	0.9724467156696
2.585170340681363	0.9731380204148766
2.6052104208416833	0.973810925309412
2.625250501002004	0.9744662337882957
2.6452905811623246	0.9751046610635006
2.6653306613226455	0.9757268356971829
2.685370741482966	0.9763333639979429
2.7054108216432864	0.9769247753345509
2.7254509018036073	0.9775015082238132
2.7454909819639277	0.9780639778008187
2.7655310621242486	0.9786125378718366
2.785571142284569	0.9791474517993161
2.80561122244489	0.9796689713651673
2.8256513026052104	0.9801773149808832
2.8456913827655312	0.9806726230067477
2.8657314629258517	0.9811550456589102
2.8857715430861726	0.9816247347518283
2.905811623246493	0.9820817977841703
2.9258517034068134	0.9825263653874721
2.9458917835671343	0.982958603485278
2.9659318637274548	0.9833786788959485
2.9859719438877756	0.9837867802498271
3.006012024048096	0.984183147665514
3.026052104208417	0.9845680557161457
3.0460921843687374	0.9849417839043094
3.0661322645290583	0.9853046602523629
3.0861723446893787	0.9856570451370025
3.1062124248496996	0.985999293724283
3.12625250501002	0.9863317761414961
3.1462925851703405	0.9866548770606923
3.1663326653306614	0.9869689726198986
3.186372745490982	0.9872744108715829
3.2064128256513027	0.9875715406656317
3.226452905811623	0.9878606965761949
3.246492985971944	0.9881421725805402
3.2665330661322645	0.9884162415824971
3.2865731462925853	0.9886831659065901
3.306613226452906	0.9889431845595031
3.3266533066132267	0.9891964968673944
3.346693386773547	0.9894432992427639
3.3667334669338675	0.9896837815388468
3.3867735470941884	0.9899181142895467
3.406813627254509	0.9901464464951896
3.4268537074148298	0.9903689381668356
3.44689378757515	0.9905857502632976
3.466933867735471	0.9907970326192198
3.4869739478957915	0.9910029299915685
3.5070140280561124	0.9912036018797413
3.527054108216433	0.991399214050248
3.5470941883767537	0.9915899269628166
3.567134268537074	0.9917759017239237
3.5871743486973946	0.991957311435789
3.6072144288577155	0.9921343338989882
3.627254509018036	0.9923071400173405
3.647294589178357	0.9924758955054678
3.6673346693386772	0.9926407714135351
3.687374749498998	0.9928019358634697
3.7074148296593186	0.9929595423063597
3.7274549098196395	0.9931137284784475
3.74749498997996	0.9932646315052212
3.7675350701402808	0.993412379691299
3.787575150300601	0.9935570829388574
3.8076152304609217	0.9936988288627028
3.8276553106212425	0.9938377028813684
3.847695390781563	0.9939737818417704
3.867735470941884	0.9941071294974178
3.8877755511022043	0.9942377894557037
3.907815631262525	0.9943658018311442
3.9278557114228456	0.9944912034057872
3.9478957915831665	0.9946140259986049
3.967935871743487	0.9947342907648296
3.987975951903808	0.9948520124801306
4.008016032064128	0.9949672108659926
4.028056112224449	0.995079905760234
4.04809619238477	0.9951901169382298
4.0681362725450905	0.9952978605888708
4.0881763527054105	0.9954031595817381
4.108216432865731	0.9955060423129112
4.128256513026052	0.9956065431622456
4.148296593186373	0.9957046977544035
4.168336673346693	0.9958005436713564
4.188376753507014	0.9958941273484438
4.208416833667335	0.995985500232378
4.228456913827655	0.9960747166895888
4.248496993987976	0.9961618293039898
4.268537074148297	0.9962468920278931
4.2885771543086175	0.9963299631341538
4.3086172344689375	0.9964111014667759
4.328657314629258	0.9964903631126034
4.348697394789579	0.996567798394153
4.3687374749499	0.9966434572560507
4.38877755511022	0.9967173902242549
4.408817635270541	0.9967896459024101
4.428857715430862	0.9968602685371366
4.448897795591182	0.9969292964288042
4.468937875751503	0.9969967680658108
4.488977955911824	0.99706272212081
4.509018036072145	0.9971271959973638
4.529058116232465	0.9971902243852985
4.5490981963927855	0.9972518379069445
4.569138276553106	0.9973120673616976
4.589178356713427	0.9973709444169462
4.609218436873747	0.9974285000413201
4.629258517034068	0.9974847637974165
4.649298597194389	0.9975397624074032
4.669338677354709	0.9975935214957005
4.68937875751503	0.9976460682254878
4.709418837675351	0.9976974292022631
4.729458917835672	0.9977476305801074
4.749498997995992	0.9977966966624146
4.7695390781563125	0.9978446502382817
4.789579158316633	0.9978915159178385
4.809619238476954	0.9979373184188012
4.829659318637274	0.9979820828640891
4.849699398797595	0.998025833684205
4.869739478957916	0.998068594149129
4.889779559118236	0.9981103878832134
4.909819639278557	0.9981512397290943
4.929859719438878	0.9981911745082803
4.949899799599199	0.9982302168310743
4.969939879759519	0.9982683901779836
4.98997995991984	0.9983057169330113
5.01002004008016	0.9983422197582247
5.030060120240481	0.998377921349059
5.050100200400801	0.9984128440099935
5.070140280561122	0.9984470088426592
5.090180360721443	0.9984804352507572
5.110220440881764	0.9985131412595836
5.130260521042084	0.9985451450800569
5.150300601202405	0.9985764644264277
5.170340681362726	0.9986071162305091
5.190380761523046	0.998637116036583
5.210420841683367	0.9986664777116842
5.2304609218436875	0.9986952138218544
5.250501002004008	0.9987233372916601
5.270541082164328	0.9987508605481081
5.290581162324649	0.9987777955553069
5.31062124248497	0.9988041534331193
5.330661322645291	0.9988299442317965
5.350701402805611	0.9988551771656738
5.370741482965932	0.9988798622648893
5.390781563126253	0.9989040096064967
5.410821643286573	0.9989276293608462
5.430861723446894	0.99895073170521
5.4509018036072145	0.9989733265555029
5.470941883767535	0.9989954236009937
5.490981963927855	0.999017033118644
5.511022044088176	0.9990381660439912
5.531062124248497	0.9990588331798681
5.551102204408818	0.9990790455684839
5.571142284569138	0.9990988141837495
5.591182364729459	0.9991181498475528
5.61122244488978	0.9991370633361324
5.6312625250501	0.9991555652456637
5.651302605210421	0.9991736661548214
5.671342685370742	0.9991913764714989
5.6913827655310625	0.999208706122878
5.7114228456913825	0.9992256644353649
5.731462925851703	0.9992422601883141
5.751503006012024	0.9992585017510374
5.771543086172345	0.9992743972042261
5.791583166332665	0.9992899545918474
5.811623246492986	0.9993051815624445
5.831663326653307	0.9993200851936671
5.851703406813627	0.9993346719601277
5.871743486973948	0.9993489478262442
5.891783567134269	0.9993629186107228
5.9118236472945895	0.9993765904287163
5.9318637274549095	0.9993899691695058
5.95190380761523	0.9994030606039027
5.971943887775551	0.999415870258832
5.991983967935872	0.9994284033852665
6.012024048096192	0.9994406650248179
6.032064128256513	0.9994526603432106
6.052104208416834	0.9994643948866079
6.072144288577154	0.9994758739567814
6.092184368737475	0.9994871029279971
6.112224448897796	0.9994980871544664
6.132264529058117	0.9995088319461544
6.152304609218437	0.9995193426237956
6.1723446893787575	0.9995296245808857
6.192384769539078	0.999539683122123
6.212424849699399	0.9995495235319694
6.232464929859719	0.9995591510409008
6.25250501002004	0.9995685707394706
6.272545090180361	0.9995777875620843
6.292585170340681	0.9995868063322876
6.312625250501002	0.9995956317667263
6.332665330661323	0.9996042682027019
6.352705410821644	0.9996127201417478
6.372745490981964	0.9996209919628092
6.3927855711422845	0.9996290878018779
6.412825651302605	0.9996370115424229
6.432865731462926	0.9996447668551903
6.452905811623246	0.9996523572771283
6.472945891783567	0.9996597865159149
6.492985971943888	0.999667058121565
6.513026052104208	0.999674175504749
6.533066132264529	0.9996811419504312
6.55310621242485	0.9996879606177038
6.573146292585171	0.9996946345836619
6.593186372745491	0.9997011668821071
6.613226452905812	0.9997075603495726
6.6332665330661325	0.999713817853208
6.653306613226453	0.9997199422311214
6.673346693386773	0.9997259361984956
6.693386773547094	0.9997318023578488
6.713426853707415	0.9997375432514908
6.733466933867735	0.9997431614152916
6.753507014028056	0.9997486594224202
6.773547094188377	0.9997540397829952
6.793587174348698	0.999759304962126
6.813627254509018	0.9997644573676475
6.833667334669339	0.9997694993654115
6.8537074148296595	0.9997744333319352
6.87374749498998	0.99977926165016
6.8937875751503	0.9997839864472249
6.913827655310621	0.999788609965814
6.933867735470942	0.9997931343974451
6.953907815631262	0.9997975618186141
6.973947895791583	0.9998018942238035
6.993987975951904	0.9998061335853542
7.014028056112225	0.9998102818806012
7.034068136272545	0.9998143410794023
7.054108216432866	0.999818313132157
7.074148296593187	0.9998221999394268
7.094188376753507	0.9998260033505671
7.114228456913827	0.9998297252113887
7.134268537074148	0.9998333674233008
7.154308617234469	0.9998369317704402
7.174348697394789	0.9998404199493172
7.19438877755511	0.9998438336936406
7.214428857715431	0.9998471746213691
7.234468937875752	0.9998504442533751
7.254509018036072	0.9998536440739257
7.274549098196393	0.9998567755678425
7.294589178356714	0.9998598400890293
7.3146292585170345	0.9998628390473552
7.3346693386773545	0.9998657738290259
7.354709418837675	0.9998686457478237
7.374749498997996	0.9998714560810775
7.394789579158316	0.9998742061312418
7.414829659318637	0.9998768972289958
7.434869739478958	0.9998795306610524
7.454909819639279	0.9998821077063893
7.474949899799599	0.9998846295873483
7.49498997995992	0.9998870974759632
7.515030060120241	0.9998895125473543
7.5350701402805615	0.9998918760305154
7.5551102204408815	0.9998941889678215
7.575150300601202	0.9998964524184986
7.595190380761523	0.9998986674789129
7.615230460921843	0.9999008351547669
7.635270541082164	0.9999029563933162
7.655310621242485	0.9999050321489632
7.675350701402806	0.999907063411135
7.695390781563126	0.9999090511356425
7.715430861723447	0.9999109962846132
7.735470941883768	0.9999128997779525
7.755511022044089	0.9999147624877645
7.775551102204409	0.999916585286848
7.7955911823647295	0.9999183691101445
7.81563126252505	0.9999201147849103
7.83567134268537	0.999921823072947
7.855711422845691	0.9999234948130877
7.875751503006012	0.9999251307586264
7.895791583166333	0.9999267316002298
7.915831663326653	0.9999282980276712
7.935871743486974	0.9999298307676022
7.955911823647295	0.9999313305081978
7.975951903807616	0.9999327979694171
7.995991983967936	0.9999342338523566
8.016032064128256	0.9999356388201303
8.036072144288577	0.9999370135396044
8.056112224448897	0.9999383587425175
8.076152304609218	0.9999396751418471
8.09619238476954	0.9999409633514282
8.11623246492986	0.9999422240544646
8.136272545090181	0.9999434578633195
8.156312625250502	0.9999446653342993
8.176352705410821	0.9999458470257078
8.196392785571142	0.999947003538311
8.216432865731463	0.999948135347497
8.236472945891784	0.9999492429867238
8.256513026052104	0.9999503269894198
8.276553106212425	0.9999513878285543
8.296593186372746	0.999952425954691
8.316633266533065	0.9999534418596095
8.336673346693386	0.9999544360661852
8.356713426853707	0.9999554090355675
8.376753507014028	0.9999563612679028
8.396793587174349	0.9999572932169922
8.41683366733467	0.9999582052949345
8.43687374749499	0.9999590979260379
8.45691382765531	0.9999599715994256
8.47695390781563	0.9999608266704375
8.496993987975952	0.9999616635149916
8.517034068136272	0.9999624825489296
8.537074148296593	0.99996328411967
8.557114228456914	0.9999640685370823
8.577154308617235	0.9999648361363657
8.597194388777556	0.9999655872969192
8.617234468937875	0.999966322355615
8.637274549098196	0.9999670416848865
8.657314629258517	0.9999677456285226
8.677354709418838	0.9999684344956061
8.697394789579159	0.9999691086089516
8.71743486973948	0.9999697683644082
8.7374749498998	0.9999704140800264
8.75751503006012	0.9999710460268806
8.77755511022044	0.999971664547297
8.797595190380761	0.9999722699143352
8.817635270541082	0.9999728623560801
8.837675350701403	0.9999734421173482
8.857715430861724	0.9999740094902395
8.877755511022045	0.9999745646920473
8.897795591182364	0.9999751079990955
8.917835671342685	0.9999756396740165
8.937875751503006	0.9999761599379827
8.957915831663327	0.9999766690131141
8.977955911823647	0.9999771671840609
8.997995991983968	0.9999776547331152
9.01803607214429	0.9999781318675044
9.03807615230461	0.9999785988621672
9.05811623246493	0.9999790559368579
9.07815631262525	0.9999795032703707
9.098196392785571	0.9999799410580906
9.118236472945892	0.9999803695535151
9.138276553106213	0.9999807888938581
9.158316633266534	0.9999811992750897
9.178356713426854	0.9999816009032492
9.198396793587174	0.9999819939306389
9.218436873747494	0.9999823784927607
9.238476953907815	0.9999827547714285
9.258517034068136	0.9999831229838146
9.278557114228457	0.9999834832840824
9.298597194388778	0.9999838358826675
9.318637274549099	0.9999841809523459
9.338677354709418	0.9999845186307686
9.358717434869739	0.9999848490735918
9.37875751503006	0.9999851725085349
9.39879759519038	0.999985489058515
9.418837675350701	0.9999857988594215
9.438877755511022	0.999986102090558
9.458917835671343	0.9999863988702467
9.478957915831664	0.9999866892859077
9.498997995991983	0.9999869734570666
9.519038076152304	0.9999872515504107
9.539078156312625	0.9999875236654194
9.559118236472946	0.9999877899614937
9.579158316633267	0.9999880505732941
9.599198396793588	0.999988305598203
9.619238476953909	0.9999885551439973
9.639278557114228	0.9999887993890572
9.659318637274549	0.9999890384648592
9.67935871743487	0.9999892724563859
9.69939879759519	0.9999895015176317
9.719438877755511	0.9999897257433419
9.739478957915832	0.9999899451913169
9.759519038076153	0.9999901599430454
9.779559118236472	0.9999903701346632
9.799599198396793	0.9999905758128655
9.819639278557114	0.9999907770906724
9.839679358717435	0.9999909740728514
9.859719438877756	0.9999911668207568
9.879759519038076	0.9999913553941554
9.899799599198397	0.9999915399135957
9.919839679358718	0.9999917205208545
9.939879759519037	0.9999918972743603
9.959919839679358	0.9999920702750293
9.97995991983968	0.9999922396038866
10.0	0.999992405334932

